Mapping and Probing Froggatt-Nielsen Solutions to the Quark Flavor Puzzle

The Froggatt-Nielsen (FN) mechanism is an elegant solution to the flavor problem. In its minimal application to the quark sector, the different quark types and generations have different charges under a $U(1)_X$ flavor symmetry. The SM Yukawa couplings are generated below the flavor breaking scale with hierarchies dictated by the quark charge assignments. Only a handful of charge assignments are generally considered in the literature. We analyze the complete space of possible charge assignments with $|X_{q_i}| \leq 4$ and perform both a set of Bayesian-inspired numerical scans and an analytical spurion analysis to identify those charge assignments that reliably generate SM-like quark mass and mixing hierarchies. The resulting set of top-20 flavor charge assignments significantly enlarges the viable space of FN models but is still compact enough to enable focused phenomenological study. We then apply our numerical methodology to demonstrate that these distinct charge assignments result in the generation of correlated flavor-violating four-quark operators characterized by significantly varied strengths, potentially differing substantially from the possibilities previously explored in the literature. Future precision measurement of $\Delta F =2 $ observables, along with increasingly accurate SM predictions, may therefore enable us to distinguish among otherwise equally plausible FN charges, thus shedding light on the UV structure of the flavor sector.

==> charges.csv <==
XQ1,XQ2,XQ3,Xu1,Xu2,Xu3,Xd1,Xd2,Xd3,F2(%),F5(%)
3,2,0,-4,-2,0,-3,-3,-3,2.9,67.6
2,2,0,-3,-1,0,-3,-2,-2,0.4,67.5
3,2,0,-4,-2,0,-4,-3,-3,2.5,66.3
3,2,0,-4,-1,0,-3,-3,-3,1.5,65.0
3,2,0,-4,-1,0,-3,-3,-2,1.1,63.0
3,2,0,-4,-2,0,-3,-3,-2,0.9,59.1
2,2,0,-3,-1,0,-2,-2,-2,0.1,58.8
3,2,0,-4,-1,0,-4,-3,-3,0.6,58.5
3,3,0,-4,-1,0,-4,-3,-3,0.1,58.0
2,2,0,-4,-1,0,-3,-2,-2,0.1,57.0
3,2,0,-4,-1,0,-3,-2,-2,0.6,56.5
3,2,0,-3,-1,0,-3,-2,-2,2.0,56.4
3,2,0,-4,-2,0,-4,-3,-2,0.7,55.8
3,2,0,-3,-1,0,-3,-3,-2,0.9,55.7
3,3,0,-4,-1,0,-3,-3,-3,0.1,53.9
3,2,0,-4,-1,0,-4,-3,-2,0.4,53.2
3,3,0,-4,-1,0,-4,-3,-2,0.2,52.6
4,3,0,-4,-2,0,-4,-3,-3,1.2,52.6
3,3,0,-4,-2,0,-4,-3,-3,0.1,52.5
2,1,0,-3,-1,0,-2,-2,-2,0.8,52.4
4,3,0,-4,-1,0,-4,-3,-3,0.9,52.3
3,2,0,-4,-2,0,-4,-4,-3,0.5,51.6
3,3,0,-4,-1,0,-3,-3,-2,0.1,51.4
4,3,0,-4,-2,0,-4,-4,-3,0.8,50.5
4,3,0,-4,-1,0,-4,-4,-3,0.3,48.9
4,2,0,-4,-2,0,-4,-4,-3,0.7,48.6
3,2,0,-4,-1,0,-4,-2,-2,0.2,48.5
4,2,0,-4,-2,0,-4,-3,-3,1.1,47.4
3,2,0,-4,-2,0,-3,-2,-2,0.2,47.0
3,2,0,-3,-1,0,-3,-3,-3,0.3,46.5
3,2,0,-4,-2,0,-4,-2,-2,0.2,46.4
3,3,0,-4,-2,0,-3,-3,-3,0.1,46.2
2,2,0,-4,-1,0,-3,-3,-3,0.0,46.0
3,2,0,-3,-2,0,-3,-3,-2,0.6,45.3
2,2,0,-4,-1,0,-4,-2,-2,0.1,45.1
4,3,0,-4,-1,0,-3,-3,-3,0.7,45.0
3,3,0,-4,-1,0,-4,-2,-2,0.0,44.7
4,3,0,-4,-2,0,-3,-3,-3,0.8,43.9
4,3,0,-4,-1,0,-4,-3,-2,0.4,43.6
2,1,0,-2,-1,0,-2,-2,-2,0.3,43.5
4,3,0,-4,-2,0,-4,-4,-4,0.4,43.5
4,2,0,-4,-2,0,-4,-4,-4,0.3,43.4
3,2,0,-3,-2,0,-3,-3,-3,0.5,43.1
4,2,0,-4,-3,0,-4,-4,-3,0.3,42.8
2,1,0,-3,-1,0,-3,-2,-2,0.3,42.1
3,2,0,-4,-2,0,-4,-4,-2,0.1,42.1
3,3,0,-4,-2,0,-4,-3,-2,0.1,41.9
3,2,0,-3,-1,0,-2,-2,-2,0.9,41.8
3,2,0,-3,-2,0,-3,-2,-2,0.4,41.1
2,2,0,-4,-1,0,-3,-3,-2,0.1,40.9
4,2,0,-4,-3,0,-4,-4,-4,0.2,40.4
3,2,0,-4,-1,0,-4,-4,-3,0.1,39.8
4,2,0,-4,-3,0,-4,-3,-3,0.2,39.4
3,3,0,-4,-1,0,-4,-4,-3,0.0,39.4
4,3,0,-4,-2,0,-4,-3,-2,0.3,39.2
4,2,0,-4,-2,0,-3,-3,-3,0.7,39.0
3,3,0,-4,-1,0,-3,-2,-2,0.0,38.9
3,2,0,-4,-2,0,-4,-4,-4,0.1,38.8
2,1,0,-3,-2,0,-3,-2,-2,0.2,38.7
4,3,0,-4,-1,0,-3,-3,-2,0.4,38.6
4,3,0,-4,-1,0,-4,-4,-4,0.1,38.5
4,3,0,-4,-1,0,-4,-4,-2,0.2,38.5
2,2,0,-4,-2,0,-3,-3,-3,0.0,38.3
2,2,0,4,-3,0,-2,-2,-2,0.0,38.3
3,3,0,-4,-2,0,-4,-4,-3,0.0,37.7
3,2,0,-3,-1,0,-4,-2,-2,0.2,36.8
2,1,0,-2,-1,0,-2,-2,-1,0.2,36.4
3,3,0,-4,-2,0,-3,-3,-2,0.0,36.4
4,3,0,-4,-2,0,-4,-4,-2,0.2,36.3
4,2,0,-4,-2,0,-4,-4,-2,0.1,36.3
3,3,0,-4,0,0,-4,-3,-2,0.0,35.8
2,2,0,4,-3,0,-3,-2,-2,0.0,35.5
3,3,0,-4,0,0,-3,-3,-2,0.0,35.3
3,2,0,-3,-1,0,-4,-3,-2,0.1,35.3
3,2,0,-4,-1,0,-4,-4,-2,0.0,34.7
4,2,0,-4,-2,0,-4,-3,-2,0.3,34.7
3,2,0,-3,-2,0,-4,-3,-2,0.2,34.7
2,2,0,-4,-2,0,-4,-2,-2,0.0,34.2
3,2,0,-4,-1,0,-2,-2,-2,0.1,34.2
2,1,0,-3,-2,0,-2,-2,-2,0.0,34.1
2,2,0,-3,0,0,-3,-2,-2,0.0,34.1
1,1,0,-2,-1,0,-2,-1,-1,0.0,34.1
1,1,0,4,-1,0,-2,-1,-1,0.0,34.0
3,3,0,-4,-2,0,-4,-2,-2,0.0,33.8
3,2,0,-3,-2,0,-4,-3,-3,0.3,33.6
3,2,0,-3,-2,0,-4,-2,-2,0.1,33.1
2,2,0,-4,-1,0,-4,-3,-3,0.0,32.9
4,3,0,-4,-2,0,-3,-3,-2,0.2,32.8
2,2,0,-3,-1,0,-3,-3,-2,0.0,32.6
1,1,0,-2,-1,0,4,-1,-1,0.0,32.6
1,1,0,4,-1,0,4,-1,-1,0.0,32.5
3,3,0,-4,0,0,-4,-3,-3,0.0,32.3
2,2,0,-3,-1,0,-4,-2,-2,0.0,32.0
2,1,0,-2,-2,0,-2,-2,-2,0.0,31.9
3,2,0,-4,-3,0,-4,-3,-3,0.2,31.7
2,2,0,-4,-2,0,-3,-2,-2,0.0,31.4
4,2,0,-4,-4,0,-4,-4,-4,0.0,31.4
2,2,0,-4,-2,0,-4,-3,-3,0.1,31.4
3,2,0,-3,-1,0,-4,-3,-3,0.1,31.2
2,2,0,-3,0,0,-2,-2,-2,0.0,31.1
2,1,0,-3,-2,0,-3,-3,-2,0.1,30.9
3,3,0,-4,-1,0,-4,-4,-2,0.0,30.5
4,3,0,-4,0,0,-4,-3,-3,0.0,30.4
4,-1,0,-3,1,0,-4,2,1,0.0,29.8
3,3,0,-3,-1,0,-3,-3,-2,0.0,29.7
2,2,0,-4,-1,0,-4,-3,-2,0.0,29.5
3,3,0,-4,0,0,-3,-3,-3,0.0,29.5
4,3,0,-4,0,0,-4,-3,-2,0.0,29.3
3,3,0,-4,0,0,-4,-2,-2,0.0,29.2
4,2,0,-4,-3,0,-4,-4,-2,0.0,29.2
4,2,0,-4,-4,0,-4,-4,-3,0.0,29.1
4,2,0,-4,-2,0,-3,-3,-2,0.1,28.9
4,2,0,-4,-3,0,-3,-3,-3,0.1,28.8
3,3,0,-4,-2,0,-4,-4,-4,0.0,28.8
3,2,0,-4,-3,0,-4,-4,-3,0.1,28.5
4,2,0,-4,-1,0,-4,-3,-3,0.3,28.3
3,3,0,1,0,0,-2,1,1,0.0,28.1
3,3,0,-3,-1,0,-3,-2,-2,0.0,28.0
4,4,0,-4,-2,0,-4,-3,-3,0.0,27.8
4,3,0,-4,-1,0,-4,-2,-2,0.2,27.8
2,2,0,-4,-2,0,-3,-3,-2,0.0,27.5
2,2,0,-4,-1,0,-2,-2,-2,0.0,27.4
3,3,0,-4,-1,0,-4,-4,-4,0.0,27.2
4,3,0,-4,-3,0,-4,-4,-3,0.2,27.1
4,4,0,-4,-1,0,-4,-3,-3,0.0,26.7
3,2,0,-4,-3,0,-4,-4,-4,0.0,26.7
2,2,0,-3,-1,0,-2,-2,-1,0.0,26.6
4,4,0,-4,-2,0,-4,-4,-3,0.0,26.6
4,4,0,-4,-1,0,-4,-4,-3,0.0,26.5
4,3,0,-4,0,0,-3,-3,-3,0.0,26.3
4,2,0,-4,-1,0,-4,-4,-3,0.1,26.3
2,1,0,-3,-1,0,-3,-3,-2,0.0,26.3
2,1,0,-4,-2,0,-3,-3,-3,0.1,26.3
3,3,0,-4,-2,0,-4,-4,-2,0.0,26.3
4,3,0,-4,-3,0,-4,-4,-4,0.1,26.3
4,2,0,-3,-3,0,-4,-3,-3,0.1,26.2
4,3,0,-4,0,0,-3,-3,-2,0.0,26.2
4,3,0,-4,0,0,-4,-4,-3,0.0,26.0
4,-1,0,1,1,0,-4,2,1,0.0,26.0
4,2,0,-4,-1,0,-3,-3,-3,0.3,25.5
1,1,0,-2,-1,0,3,-2,-1,0.0,25.4
3,2,0,-4,-3,0,-3,-3,-3,0.1,25.3
1,1,0,4,-1,0,3,-2,-1,0.0,25.2
4,2,0,-3,-3,0,-4,-4,-3,0.1,25.2
4,3,0,-4,-3,0,-4,-3,-3,0.1,25.2
3,-1,0,-4,1,0,-4,1,1,0.0,25.1
4,2,0,-4,-3,0,-4,-3,-2,0.0,24.9
2,2,0,4,-3,0,-2,-2,-1,0.0,24.7
3,2,0,-3,-2,0,-2,-2,-2,0.1,24.7
2,2,0,-4,-2,0,-4,-3,-2,0.0,24.7
3,2,0,-3,0,0,-3,-2,-2,0.1,24.6
3,3,0,-3,-1,0,-4,-2,-2,0.0,24.5
3,3,0,-4,0,0,-3,-2,-2,0.0,24.4
2,1,0,-2,-2,0,-3,-2,-2,0.0,24.3
3,3,0,-4,-2,0,-3,-2,-2,0.0,24.3
2,2,0,-3,-1,0,-3,-3,-3,0.0,24.0
3,2,0,-4,-1,0,-4,-4,-4,0.0,24.0
4,3,0,-4,0,0,-4,-4,-2,0.0,23.9
2,1,0,-4,-2,0,-3,-3,-2,0.1,23.9
1,1,0,-2,-1,0,4,3,-1,0.0,23.9
4,3,0,-4,-1,0,-3,-2,-2,0.1,23.6
1,1,0,4,-1,0,4,3,-1,0.0,23.6
2,1,0,-2,-1,0,4,-3,-1,0.0,23.5
4,2,0,-4,-1,0,-4,-3,-2,0.1,23.4
4,2,0,-3,-2,0,-4,-3,-3,0.2,23.4
4,3,0,-3,-1,0,-3,-3,-2,0.2,23.3
2,2,0,-3,-2,0,-3,-2,-2,0.0,23.1
3,3,0,-3,-1,0,-4,-3,-2,0.0,23.0
1,1,0,3,2,0,3,-1,-1,0.0,23.0
2,1,0,-3,-1,0,-2,-2,-1,0.0,22.9
4,3,0,-3,-1,0,-4,-3,-2,0.1,22.8
2,2,0,-3,-1,0,-3,-2,-1,0.0,22.8
4,3,0,-4,-2,0,-4,-2,-2,0.0,22.6
4,4,0,-4,-1,0,-4,-3,-2,0.0,22.5
4,4,0,-4,-1,0,-4,-4,-2,0.0,22.4
4,2,0,-3,-3,0,-4,-3,-2,0.0,22.2
2,2,0,-3,0,0,-2,-2,-1,0.0,22.1
4,2,0,-3,-2,0,-4,-3,-2,0.2,22.1
4,2,0,-4,-1,0,-4,-4,-2,0.0,22.0
4,2,0,-4,-4,0,-4,-3,-3,0.0,22.0
3,2,0,-4,-2,0,-2,-2,-2,0.0,21.9
4,2,0,-4,-1,0,-3,-3,-2,0.1,21.9
1,1,0,3,2,0,-1,-1,-1,0.0,21.4
4,2,0,-3,-3,0,-4,-4,-2,0.0,21.3
3,1,0,-4,-2,0,-4,-3,-3,0.1,21.3
2,2,0,-4,4,0,-3,-2,-2,0.0,21.0
4,4,0,-4,-2,0,-3,-3,-3,0.0,21.0
3,2,0,-4,0,0,-3,-2,-2,0.0,21.0
3,2,0,-4,-3,0,-4,-3,-2,0.0,21.0
2,1,0,-4,-2,0,-3,-2,-2,0.0,20.9
4,4,0,-4,-2,0,-4,-4,-4,0.0,20.8
2,2,0,-2,-1,0,-2,-2,-2,0.0,20.8
1,1,0,3,2,0,3,3,-1,0.0,20.7
4,2,0,-3,-2,0,-3,-3,-2,0.1,20.7
3,-1,0,-2,1,0,1,1,1,0.0,20.5
4,2,0,-4,-1,0,-4,-4,-4,0.0,20.5
4,2,0,-3,-3,0,-3,-3,-3,0.0,20.5
3,3,0,-3,-1,0,-3,-3,-3,0.0,20.3
3,2,0,-3,0,0,-3,-3,-2,0.0,20.2
3,3,0,-3,0,0,-3,-3,-2,0.0,20.2
4,2,0,-3,-2,0,-3,-3,-3,0.1,20.2
3,1,0,-4,-2,0,-3,-3,-3,0.0,20.2
3,2,0,-4,0,0,-3,-3,-2,0.0,20.1
4,2,0,-3,-2,0,-4,-4,-3,0.1,20.1
3,2,0,-3,-3,0,-3,-3,-3,0.0,20.0
4,3,0,-3,-1,0,-4,-3,-3,0.1,20.0
3,-1,0,-2,1,0,-3,1,1,0.0,19.9
4,4,0,-4,-1,0,-3,-3,-3,0.0,19.8
4,3,0,-4,0,0,-4,-2,-2,0.0,19.7
3,2,0,-4,-3,0,-4,-4,-2,0.0,19.6
4,3,0,-3,-1,0,-3,-3,-3,0.1,19.6
3,2,0,-3,0,0,-2,-2,-2,0.1,19.5
3,2,0,-3,-3,0,-4,-3,-3,0.0,19.5
3,3,0,-4,0,0,-4,-4,-3,0.0,19.5
2,2,0,-4,0,0,-3,-2,-2,0.0,19.5
2,1,0,-3,-2,0,-3,-3,-3,0.0,19.4
4,3,0,-3,-2,0,-4,-3,-3,0.1,19.1
4,3,0,-3,-2,0,-4,-3,-2,0.1,19.1
4,4,0,-4,-2,0,-4,-3,-2,0.0,19.0
2,1,0,-2,-1,0,-3,-2,-2,0.0,18.9
2,2,0,-2,-1,0,-2,-2,-1,0.0,18.7
4,2,0,-3,-2,0,-4,-4,-2,0.0,18.7
4,4,0,-4,-2,0,-4,-4,-2,0.0,18.6
4,3,0,-3,-2,0,-3,-3,-3,0.1,18.5
1,1,0,3,0,0,3,-1,-1,0.0,18.3
2,2,0,-2,0,0,-2,-2,-1,0.0,18.3
4,3,0,-3,-2,0,-3,-3,-2,0.1,18.2
1,1,0,3,0,0,3,3,-1,0.0,18.2
4,2,0,-3,-3,0,-4,-4,-4,0.0,18.2
2,2,0,4,-2,0,-2,-2,-1,0.0,18.2
3,3,0,-4,0,0,-4,-4,-2,0.0,18.1
4,4,0,-4,-1,0,-4,-4,-4,0.0,18.1
4,4,0,-4,0,0,-4,-4,-2,0.0,18.0
3,2,0,-4,0,0,-3,-3,-3,0.0,17.9
3,1,0,-4,-3,0,-4,-3,-3,0.0,17.9
4,3,0,-4,-3,0,-3,-3,-3,0.1,17.8
1,1,0,3,-2,0,-2,-1,-1,0.0,17.6
1,1,0,4,3,0,-2,-1,-1,0.0,17.6
3,2,0,-2,-2,0,-3,-2,-2,0.1,17.6
2,2,0,-3,0,0,-3,-2,-1,0.0,17.3
4,4,0,-4,0,0,-4,-4,-3,0.0,17.3
2,1,0,-2,-1,0,4,-2,-1,0.0,17.3
1,1,0,4,3,0,4,-1,-1,0.0,17.3
1,1,0,3,-2,0,4,-1,-1,0.0,17.2
4,3,0,-4,-2,0,-3,-2,-2,0.0,17.2
3,1,0,-4,-2,0,-4,-4,-3,0.0,17.2
4,2,0,-4,-3,0,-3,-3,-2,0.0,17.2
4,3,0,-3,-1,0,-4,-2,-2,0.1,17.1
4,2,0,-3,-3,0,-3,-3,-2,0.0,17.0
4,3,0,-4,0,0,-4,-4,-4,0.0,17.0
2,1,0,-4,-2,0,-4,-3,-3,0.0,17.0
3,2,0,-2,-1,0,-3,-2,-2,0.1,16.8
3,3,0,-4,-1,0,-2,-2,-2,0.0,16.8
2,2,0,4,-3,0,-3,-2,-1,0.0,16.8
4,4,0,-4,0,0,-4,-3,-2,0.0,16.7
2,2,0,-3,-2,0,-4,-2,-2,0.0,16.7
3,2,0,-3,-2,0,-4,-4,-2,0.0,16.6
4,3,0,-3,-1,0,-3,-2,-2,0.1,16.6
3,2,0,-3,-2,0,-4,-4,-3,0.0,16.4
4,3,0,-4,0,0,-3,-2,-2,0.0,16.4
3,1,0,-4,-3,0,-4,-4,-3,0.0,16.3
3,2,0,-3,-3,0,-4,-3,-2,0.0,16.3
3,3,0,-3,-1,0,-4,-3,-3,0.0,16.3
4,4,0,-4,-1,0,-3,-3,-2,0.0,16.1
3,3,0,-3,0,0,-4,-3,-2,0.0,16.1
3,3,0,-3,-1,0,-2,-2,-2,0.0,16.0
3,2,0,-3,-3,0,-3,-3,-2,0.0,15.9
4,-1,0,1,1,0,2,2,1,0.0,15.9
4,4,0,-4,0,0,-4,-3,-3,0.0,15.9
2,2,0,-3,-2,0,-3,-3,-3,0.0,15.8
3,2,0,-4,-3,0,-3,-3,-2,0.0,15.8
4,3,0,-4,-3,0,-4,-4,-2,0.0,15.8
1,1,0,3,0,0,-1,-1,-1,0.0,15.8
3,3,0,-3,0,0,-3,-2,-2,0.0,15.7
4,2,0,-3,-1,0,-3,-3,-2,0.1,15.7
4,-1,0,-3,1,0,2,2,1,0.0,15.7
2,1,0,-4,-1,0,-3,-2,-2,0.0,15.6
3,3,0,-3,-2,0,-3,-3,-2,0.0,15.5
4,3,0,-3,0,0,-4,-3,-2,0.0,15.4
2,1,0,-4,-2,0,-4,-3,-2,0.1,15.4
4,3,0,-3,0,0,-3,-3,-2,0.0,15.4
2,1,0,-2,-2,0,-2,-2,-1,0.0,15.3
2,2,0,-3,-2,0,-3,-3,-2,0.0,15.1
2,1,0,-2,-1,0,-2,-1,-1,0.0,15.1
3,1,0,-4,-2,0,-4,-3,-2,0.0,15.0
3,3,0,-3,0,0,-4,-2,-2,0.0,15.0
3,2,0,-4,0,0,-2,-2,-2,0.0,15.0
4,2,0,-4,-4,0,-4,-4,-2,0.0,15.0
4,2,0,-4,-2,0,-4,-2,-2,0.0,14.9
4,2,0,-3,-1,0,-4,-3,-2,0.0,14.8
3,3,0,-3,-2,0,-3,-3,-3,0.0,14.7
3,2,0,-2,-1,0,-2,-2,-2,0.1,14.7
2,2,0,-3,-1,0,-4,-3,-2,0.0,14.7
3,2,0,-2,-2,0,-3,-3,-2,0.1,14.6
4,3,0,-3,-1,0,-4,-4,-2,0.0,14.6
4,3,0,-4,-3,0,-4,-3,-2,0.0,14.4
2,1,0,-4,-1,0,-3,-3,-2,0.0,14.4
4,3,0,-3,-2,0,-4,-4,-3,0.1,14.2
3,1,0,-4,-2,0,-3,-3,-2,0.0,14.1
3,-1,0,1,0,0,-3,1,1,0.0,14.1
3,2,0,-3,-1,0,-3,-2,-1,0.0,14.1
3,1,0,-4,-2,0,-4,-4,-2,0.0,14.0
3,1,0,-4,-3,0,-4,-4,-4,0.0,13.9
4,3,0,-3,-1,0,-4,-4,-3,0.0,13.9
2,1,0,-3,-1,0,-3,-2,-1,0.0,13.8
3,3,0,-3,-2,0,-4,-2,-2,0.0,13.8
4,2,0,-3,-1,0,-4,-3,-3,0.0,13.7
3,2,0,-3,-1,0,-4,-4,-2,0.0,13.7
3,2,0,-3,-3,0,-4,-4,-3,0.0,13.5
4,4,0,-4,-2,0,-3,-3,-2,0.0,13.5
3,2,0,-4,0,0,-4,-2,-2,0.0,13.5
1,1,0,4,3,0,3,-2,-1,0.0,13.4
2,2,0,-2,-1,0,-3,-2,-2,0.0,13.4
1,1,0,-2,2,0,3,-1,-1,0.0,13.4
4,3,0,-3,-2,0,-4,-4,-2,0.0,13.4
3,3,0,-3,-2,0,-4,-3,-2,0.0,13.4
3,3,0,-3,-2,0,-3,-2,-2,0.0,13.3
3,1,0,-3,-3,0,-4,-3,-3,0.0,13.3
1,1,0,-2,2,0,-1,-1,-1,0.0,13.3
1,1,0,3,-2,0,3,-2,-1,0.0,13.3
4,2,0,-3,-1,0,-3,-3,-3,0.0,13.3
2,1,0,-2,-1,0,4,4,-1,0.0,13.2
4,2,0,-4,-2,0,-3,-2,-2,0.0,13.2
3,2,0,-3,-1,0,-3,-3,-1,0.0,13.2
4,3,0,-3,-3,0,-4,-3,-3,0.0,13.2
3,-1,0,1,0,0,1,1,1,0.0,13.1
4,3,0,-3,-2,0,-4,-2,-2,0.0,13.1
1,1,0,4,3,0,4,3,-1,0.0,13.1
3,1,0,-3,-2,0,-3,-3,-3,0.0,13.1
2,2,0,-4,4,0,-2,-2,-2,0.0,13.0
3,1,0,-4,-3,0,-3,-3,-3,0.0,13.0
1,1,0,-1,0,0,3,3,-1,0.0,12.9
3,2,0,-3,0,0,-3,-3,-3,0.0,12.8
1,1,0,3,-2,0,4,3,-1,0.0,12.8
3,2,0,-2,-2,0,-2,-2,-2,0.0,12.7
4,-1,0,-4,1,0,-4,2,1,0.0,12.7
1,1,0,2,-1,0,3,-1,-1,0.0,12.7
3,3,0,-4,-3,0,-4,-3,-3,0.0,12.6
2,1,0,-1,-1,0,4,-2,-1,0.0,12.6
3,3,0,-3,-2,0,-4,-3,-3,0.0,12.5
4,2,0,-3,-2,0,-4,-4,-4,0.0,12.4
3,2,0,-3,-1,0,-4,-4,-3,0.0,12.4
3,1,0,-4,-3,0,-4,-4,-2,0.0,12.4
1,1,0,-1,0,0,3,-1,-1,0.0,12.4
4,2,0,-3,-2,0,-4,-2,-2,0.1,12.3
3,2,0,-3,-1,0,-2,-2,-1,0.0,12.3
2,1,0,-3,-2,0,-4,-2,-2,0.0,12.3
3,3,0,-4,1,0,-2,1,1,0.0,12.2
4,4,0,-4,1,0,-3,-3,-2,0.0,12.2
3,1,0,-4,-2,0,-4,-4,-4,0.0,12.1
3,2,0,-4,0,0,-4,-3,-2,0.0,12.1
1,1,0,-4,2,0,3,-1,-1,0.0,12.1
3,2,0,-3,-3,0,-4,-2,-2,0.0,12.0
4,3,0,-3,0,0,-4,-2,-2,0.0,12.0
2,1,0,-4,-2,0,-4,-2,-2,0.0,11.9
3,3,0,-3,1,0,-2,1,1,0.0,11.9
4,3,0,-4,-4,0,-4,-4,-4,0.0,11.9
4,3,0,-3,-3,0,-4,-4,-3,0.0,11.9
3,1,0,-3,-2,0,-3,-3,-2,0.0,11.8
1,1,0,-2,2,0,3,3,-1,0.0,11.8
4,2,0,-4,-4,0,-3,-3,-3,0.0,11.7
4,2,0,-4,-1,0,-3,-2,-2,0.0,11.7
3,2,0,-4,0,0,-4,-3,-3,0.0,11.7
2,1,0,-3,-2,0,-4,-3,-2,0.0,11.7
3,1,0,-3,-2,0,-4,-3,-3,0.0,11.7
1,1,0,2,-1,0,3,3,-1,0.0,11.7
4,3,0,-3,-2,0,-3,-2,-2,0.0,11.7
2,1,0,-4,-1,0,-3,-3,-3,0.0,11.6
4,2,0,-3,-2,0,-3,-2,-2,0.0,11.6
4,3,0,-3,0,0,-3,-2,-2,0.0,11.6
3,3,0,-4,-3,0,-4,-4,-4,0.0,11.6
4,3,0,-3,0,0,-4,-3,-3,0.0,11.5
4,4,0,-4,1,0,-3,-3,-3,0.0,11.5
4,2,0,-4,-1,0,-4,-2,-2,0.0,11.5
1,1,0,-4,2,0,-1,-1,-1,0.0,11.4
1,1,0,-4,0,0,3,3,-1,0.0,11.4
1,1,0,-4,0,0,3,-1,-1,0.0,11.3
3,1,0,-4,-3,0,-4,-3,-2,0.0,11.3
3,2,0,-3,-3,0,-4,-4,-2,0.0,11.3
3,2,0,-4,-3,0,-4,-2,-2,0.0,11.3
4,4,0,-4,1,0,-4,-3,-2,0.0,11.2
1,1,0,-4,2,0,3,3,-1,0.0,11.2
2,2,0,4,-2,0,-2,-2,-2,0.0,11.2
3,1,0,-4,-4,0,-4,-4,-4,0.0,11.1
3,2,0,-2,-1,0,-3,-3,-2,0.0,11.1
2,2,0,-3,0,0,-3,-3,-2,0.0,11.1
1,1,0,2,-1,0,-1,-1,-1,0.0,11.1
4,3,0,-3,-3,0,-3,-3,-3,0.0,11.0
4,4,0,-4,-1,0,-4,-2,-2,0.0,10.9
3,1,0,-3,-3,0,-4,-3,-2,0.0,10.9
3,3,0,-4,-3,0,-4,-4,-3,0.0,10.9
2,1,0,-2,-2,0,-3,-3,-2,0.0,10.8
3,1,0,-3,-3,0,-3,-3,-3,0.0,10.8
1,1,0,-3,2,0,3,-1,-1,0.0,10.8
1,1,0,-3,-1,0,-2,-2,-2,0.0,10.8
2,2,0,-4,-2,0,-4,-4,-3,0.0,10.7
4,3,0,-3,0,0,-3,-3,-3,0.0,10.7
1,1,0,-2,0,0,3,-1,-1,0.0,10.7
4,2,0,-3,-1,0,-4,-4,-2,0.0,10.7
3,3,0,-1,1,0,-2,1,1,0.0,10.7
4,4,0,-4,-3,0,-4,-4,-3,0.0,10.7
2,2,0,-3,-1,0,-4,-3,-3,0.0,10.7
3,2,0,-3,0,0,-4,-2,-2,0.0,10.6
3,1,0,-3,-2,0,-4,-3,-2,0.0,10.6
4,2,0,-3,-1,0,-4,-4,-3,0.0,10.5
4,4,0,-4,0,0,-3,-3,-2,0.0,10.5
1,1,0,-4,-1,0,-2,-1,-1,0.0,10.5
3,-1,0,-4,2,0,-4,1,1,0.0,10.4
2,2,0,-3,-2,0,-2,-2,-2,0.0,10.4
2,2,0,-4,0,0,-3,-3,-2,0.0,10.4
1,1,0,-3,0,0,3,3,-1,0.0,10.4
3,2,0,-3,-3,0,-3,-2,-2,0.0,10.4
3,-1,0,-4,4,0,-4,1,1,0.0,10.3
2,2,0,4,-2,0,-2,-1,-1,0.0,10.3
1,1,0,-2,0,0,-1,-1,-1,0.0,10.3
4,4,0,-4,-3,0,-4,-4,-4,0.0,10.3
1,1,0,-1,0,0,-1,-1,-1,0.0,10.3
4,3,0,-4,-4,0,-4,-4,-3,0.0,10.3
2,2,0,-4,0,0,-2,-2,-2,0.0,10.2
3,3,0,-3,0,0,-3,-3,-3,0.0,10.2
1,1,0,-3,0,0,3,-1,-1,0.0,10.2
4,2,0,-3,-1,0,-3,-2,-2,0.0,10.2
4,4,0,-4,0,0,-3,-3,-3,0.0,10.2
2,1,0,-2,-1,0,-3,-2,-1,0.0,10.2
1,1,0,-2,0,0,-2,-1,-1,0.0,10.1
2,2,0,-2,0,0,-2,-2,-2,0.0,10.1
4,3,0,-3,-3,0,-4,-3,-2,0.0,10.1
1,1,0,-3,2,0,-1,-1,-1,0.0,10.1
4,4,0,-4,1,0,-4,-3,-3,0.0,10.0

